A High-Level Track Fusion Scheme for Circular Quantities

As sensors get more and more integrated, signal processing functions, like tracking, are performed closer to the sensor. Consequently, high level fusion is on the rise. Presented here is a high level fusion scheme incorporating not only linear,but circular quantities as well. Monte Carlo experiments are used to verify our novel fusion operators that work as a weighted average for the Wrapped Normal and the von-Mises distribution. To further verify the new fusion operators, we implemented a full track level fusion scheme and tested it by fusing the measurements of two RADAR sensors.

==> t2tfusion_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 't2tfusion_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{211.02957104bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.54599202)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{t2tfusion_2.pdf}}%
    \put(0.38682676,0.56572149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}synchronise\end{tabular}}}}%
    \put(0.85354536,0.47554759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}track \\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{t2tfusion_2.pdf}}%
    \put(0.44445231,0.68947717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}buffer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{t2tfusion_2.pdf}}%
    \put(0.44445232,0.33763033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}merge\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{t2tfusion_2.pdf}}%
    \put(0.74654267,0.31986039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}associate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{t2tfusion_2.pdf}}%
    \put(0.33783213,0.21324032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}keep track of IDs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{t2tfusion_2.pdf}}%
    \put(0.33783213,0.81742106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}spatial alignment\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{t2tfusion_2.pdf}}%
    \put(0.08905191,0.0888502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}store until \\next cycle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{t2tfusion_2.pdf}}%
    \put(0.10682179,0.21324039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}predict\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{t2tfusion_2.pdf}}%
    \put(-0.00032393,1.03418314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{System Tracks}\end{tabular}}}}%
    \put(0.73840123,1.03545228){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{Track History}\end{tabular}}}}%
    \put(0.36650007,1.0329136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{Sensor Tracks}\end{tabular}}}}%
    \put(0.85242309,0.43419343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}history\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{t2tfusion_2.pdf}}%
    \put(0.31767762,0.94191207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensor x\end{tabular}}}}%
    \put(0.53217625,0.93940004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensor y\end{tabular}}}}%
    \put(0.81075835,0.42003912){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\end{tabular}}}}}%
  \end{picture}%
\endgroup%

